Tracing the Quenching History in Galaxy Clusters in the EAGLE Simulation

We use the EAGLE hydrodynamical simulation to trace the quenching history of galaxies in its 10 most massive clusters. We use two criteria to identify moments when galaxies suffer significant changes in their star formation activity: {\it i)} the instantaneous star formation rate (SFR) strongest drop, $\Gamma_{\rm SFR}^{\rm SD}$, and {\it ii)} a "quenching" criterion based on a minimum threshold for the specific SFR of $\lesssim$ 10$^{-11}\rm yr^{-1}$. We find that a large fraction of galaxies ($\gtrsim 60\%$) suffer their $\Gamma_{\rm SFR}^{\rm SD}$ outside the cluster's R$_{200}$. This ``pre-processed" population is dominated by galaxies that are either low mass and centrals or inhabit low mass hosts ($10^{10.5}$M$_{\odot} \lesssim$ M$_{\rm host} \lesssim 10^{11.0}$M$_{\odot}$). The host mass distribution is bimodal, and galaxies that suffered their $\Gamma_{\rm SFR}^{\rm SD}$ in massive hosts ($10^{13.5}\rm M_{\odot} \lesssim M_{host} \lesssim 10^{14.0}M_{\odot}$) are mainly processed within the clusters. Pre-processing mainly limits the total stellar mass with which galaxies arrive in the clusters. Regarding quenching, galaxies preferentially reach this state in high-mass halos ($10^{13.5}\rm M_{\odot} \lesssim M_{host} \lesssim 10^{14.5}M_{\odot}$). The small fraction of galaxies that reach the cluster already quenched has also been pre-processed, linking both criteria as different stages in the quenching process of those galaxies. For the $z=0$ satellite populations, we find a sharp rise in the fraction of quenched satellites at the time of first infall, highlighting the role played by the dense cluster environment. Interestingly, the fraction of pre-quenched galaxies rises with final cluster mass. This is a direct consequence of the hierarchical cosmological model used in these simulations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
